On the Design of Resilient Distributed Single Time-Scale Estimators: A Graph-Theoretic Approach

Distributed estimation in interconnected systems has gained increasing attention due to its relevance in diverse applications such as sensor networks, autonomous vehicles, and cloud computing. In real practice, the sensor network may suffer from communication and/or sensor failures. This might be due to cyber-attacks, faults, or environmental conditions. Distributed estimation resilient to such conditions is the topic of this paper. By representing the sensor network as a graph and exploiting its inherent structural properties, we introduce novel techniques that enhance the robustness of distributed estimators. As compared to the literature, the proposed estimator (i) relaxes the network connectivity of most existing single time-scale estimators and (ii) reduces the communication load of the existing double time-scale estimators by avoiding the inner consensus loop. On the other hand, the sensors might be subject to faults or attacks, resulting in biased measurements. Removing these sensor data may result in observability loss. Therefore, we propose resilient design on the definitions of $q$-node-connectivity and $q$-link-connectivity, which capture robust strong-connectivity under link or sensor node failure. By proper design of the sensor network, we prove Schur stability of the proposed distributed estimation protocol under failure of up to $q$ sensors or $q$ communication links.

==> cover.txt <==
Dear Associate Editor,

I am writing to submit my research paper titled "On the Design of Resilient Distributed Single Time-Scale Estimators: A Graph-Theoretic Approach" for consideration in IEEE TNSE. Having carefully reviewed the aims and scope of your esteemed publication, I believe that my research aligns well with the interests of your readership and would make a valuable contribution to the field of distributed estimation and inference of dynamical systems.

This paper develops distributed estimation and filtering algorithms over sensor networks. The proposed strategy addresses resilient networked observer design in terms of link or node failure. This significantly advances the state-of-the-art by developing new strategies for robust filtering under unreliable conditions. 

Thank you for considering my submission. I appreciate the time and effort invested by the editorial board in the peer-review process. I look forward to the opportunity to contribute to the advancement of the field through the publication of this work.

Please find attached the manuscript for your review. Should you require any additional information or have any queries, please do not hesitate to contact me at doost@semnan.ac.ir. I eagerly await your favorable response.

Thank you for your attention.

Sincerely,
Prof. Mohammadreza Doostmohammadian
